DiffHopp: A Graph Diffusion Model for Novel Drug Design via Scaffold Hopping

Scaffold hopping is a drug discovery strategy to generate new chemical entities by modifying the core structure, the \emph{scaffold}, of a known active compound. This approach preserves the essential molecular features of the original scaffold while introducing novel chemical elements or structural features to enhance potency, selectivity, or bioavailability. However, there is currently a lack of generative models specifically tailored for this task, especially in the pocket-conditioned context. In this work, we present DiffHopp, a conditional E(3)-equivariant graph diffusion model tailored for scaffold hopping given a known protein-ligand complex.

==> info.txt <==
Ground truth:

SMILES: C/C=C/CN1C=C(c2cccc(C(=O)N(C)C)c2)C2=CC=NC2C1=O
Lipinski: 5.0
LogP: 2.527
QED: 0.794116
SA: 0.682099
QVina: -9.4

EGNN Conditional:

SMILES: C/C=C/CC1CCC2=NC(=O)C(c3ccc(C(=O)N(C)C)cc3)C2O1
Lipinski: 5.0
LogP: 2.967
QED: 0.791901
SA: 0.66576
QVina: -9.4

GVP Conditional:

SMILES: C/C=C/Cc1ncnc2ncc(-c3ccnc(C(=O)N(C)C)c3)cc12
Lipinski: 5.0
LogP: 2.9072
QED: 0.686552
SA: 0.786438
QVina: -10.4




==> samples/scaffold-generation-pdb-6bqd/info.txt <==
Ground truth:

SMILES: C/C=C/CN1C=C(c2cccc(C(=O)N(C)C)c2)C2=CC=NC2C1=O
Lipinski: 5.0
LogP: 2.527
QED: 0.794116
SA: 0.682099
QVina: -9.4

EGNN Conditional:

SMILES: C/C=C/CC1CCC2=NC(=O)C(c3ccc(C(=O)N(C)C)cc3)C2O1
Lipinski: 5.0
LogP: 2.967
QED: 0.791901
SA: 0.66576
QVina: -9.4

GVP Conditional:

SMILES: C/C=C/Cc1ncnc2ncc(-c3ccnc(C(=O)N(C)C)c3)cc12
Lipinski: 5.0
LogP: 2.9072
QED: 0.686552
SA: 0.786438
QVina: -10.4



